T-TAME: Trainable Attention Mechanism for Explaining Convolutional Networks and Vision Transformers

The development and adoption of Vision Transformers and other deep-learning architectures for image classification tasks has been rapid. However, the "black box" nature of neural networks is a barrier to adoption in applications where explainability is essential. While some techniques for generating explanations have been proposed, primarily for Convolutional Neural Networks, adapting such techniques to the new paradigm of Vision Transformers is non-trivial. This paper presents T-TAME, Transformer-compatible Trainable Attention Mechanism for Explanations, a general methodology for explaining deep neural networks used in image classification tasks. The proposed architecture and training technique can be easily applied to any convolutional or Vision Transformer-like neural network, using a streamlined training approach. After training, explanation maps can be computed in a single forward pass; these explanation maps are comparable to or outperform the outputs of computationally expensive perturbation-based explainability techniques, achieving SOTA performance. We apply T-TAME to three popular deep learning classifier architectures, VGG-16, ResNet-50, and ViT-B-16, trained on the ImageNet dataset, and we demonstrate improvements over existing state-of-the-art explainability methods. A detailed analysis of the results and an ablation study provide insights into how the T-TAME design choices affect the quality of the generated explanation maps.

==> road_data.csv <==
Labels,gradcam correct vit,scorecam correct vit,gradcam++ correct vit,ablationcam correct vit,hila correct vit,TAME vit_b_16 new,vgg16 gradcam++,vgg16 gradcam,vgg16 scorecam,vgg16 ablationcam,vgg16 TAME,resnet50 gradcam++,resnet50 gradcam,resnet50 scorecam,resnet50 ablationcam,resnet50 TAME,RISE vit_b_16,RISE vgg16,RISE resnet50,lcam vgg16,lcam resnet50,iia resnet50,iia vgg16,iia vit_b_16
10,66.08,73.08,82.26,76.92,67.68,68.4,58.57,56.25,58.87,57.76,52.97,63.61,62.6,64.51,64.76,64.31,67.18,54.43,57.28,54.54,61.39,72.43,69.56,79.49
20,49.5,58.42,74.7,61.34,52.63,49.24,41.73,37.8,40.52,36.64,32.01,46.62,45.61,49.8,47.29,47.43,55.73,36.92,40.07,34.58,43.9,55.9,53.23,67.29
30,37.8,45.61,67.49,47.48,37.67,31.55,27.82,24.5,26.97,22.83,19.71,34.27,32.06,36.19,33.68,31.91,47.87,27.51,28.26,21.52,30.24,41.68,41.13,57.26
40,26.41,33.32,58.67,35.69,25.96,20.46,17.69,16.08,16.94,14.06,10.89,23.08,21.32,25.05,23.14,21.27,41.27,19.81,19.71,13.46,20.06,29.18,29.59,44.66
50,17.59,24.34,48.69,24.75,15.71,11.84,11.04,10.74,10.84,9.27,6.1,15.02,13.86,17.37,15.26,12.4,35.52,13.21,13.81,7.913,12.45,19.3,21.12,33.47
70,6.65,9.17,25.6,9.27,4.4,2.87,4.03,3.43,2.92,2.42,1.76,6.2,4.89,6.48,5.12,3.83,20.36,5.65,5.65,2.42,3.93,6.91,8.01,12.75
90,1.01,1.06,4.74,1.31,0.95,0.96,1.11,1.01,0.71,0.55,0.76,1.21,1.31,1.51,1.15,0.4,3.45,1.95,1.85,0.81,0.35,1.82,1.82,1.663


==> road_data_l.csv <==
Labels,vit_b_16 gradcam,vit_b_16 scorecam,vit_b_16 gradcam++,vit_b_16 ablationcam,vit_b_16 hila,vit_b_16 RISE,vit_b_16 TAME,vgg16 gradcam++,vgg16 gradcam,vgg16 scorecam,vgg16 ablationcam,vgg16 TAME,vgg16 RISE,resnet50 gradcam++,resnet50 gradcam,resnet50 scorecam,resnet50 ablationcam,resnet50 TAME,resnet50 RISE,lcam vgg16,lcam resnet50,iia resnet50,iia vgg16,iia vit_b_16
10,94.15,80.75,85.69,93.35,97.3,97.4,97.28,93.7,91.63,92.44,92.64,91.83,92.3,96.27,96.07,95.93,95.78,94.61,95.2,89.57,94,93.04,84.93,94.51
20,92.89,80.8,84.22,91.94,95.55,96.45,95.11,88.91,88.41,88.21,89.57,88.36,89.54,93.4,94.2,93.12,93.52,92.54,93.2,86.24,91.63,90.63,80.54,90.57
30,91.53,79.89,82.71,90.47,93.65,96.15,91.83,85.43,85.79,84.78,85.28,85.33,87.34,90.88,92.34,90.76,90.76,88.91,91.95,83.06,88.31,87.4,75.5,87.05
40,88.86,78.28,79.99,88.1,91.2,94.65,90.47,79.79,80.54,80.75,81.35,82.41,83.74,88.31,89.16,88.4,88.25,85.79,89.49,78.73,86.29,82.31,70.92,83.37
50,85.89,74.65,76.71,84.88,88.19,91.6,88.31,72.73,75.2,76.51,77.22,77.62,80.29,85.03,86.49,84.84,85.14,81.91,86.74,74.14,83.47,78.53,66.58,78.98
70,69.25,58.52,58.47,72.78,74.09,76.49,77.42,55.39,59.27,62.15,62.2,62.25,67.53,70.87,72.83,70.38,70.73,62.15,74.89,58.42,67.54,62.55,50.76,62.6
90,26.86,22.78,19.71,28.07,30.67,26.96,30.75,22.58,24.95,29.39,26.06,26.66,31.82,29.79,31.35,26.1,29.97,21.57,32.62,25.1,25.6,23.19,20.26,20.72

